Adversarial Deep Reinforcement Learning based Adaptive Moving Target Defense

Moving target defense (MTD) is a proactive defense approach that aims to thwart attacks by continuously changing the attack surface of a system (e.g., changing host or network configurations), thereby increasing the adversary's uncertainty and attack cost. To maximize the impact of MTD, a defender must strategically choose when and what changes to make, taking into account both the characteristics of its system as well as the adversary's observed activities. Finding an optimal strategy for MTD presents a significant challenge, especially when facing a resourceful and determined adversary who may respond to the defender's actions. In this paper, we propose a multi-agent partially-observable Markov Decision Process model of MTD and formulate a two-player general-sum game between the adversary and the defender. Based on an established model of adaptive MTD, we propose a multi-agent reinforcement learning framework based on the double oracle algorithm to solve the game. In the experiments, we show the effectiveness of our framework in finding optimal policies.

==> data/attacker_curve.csv <==
Wall time,Step,Value
1597791536.425944,1168,0.4563976526260376
1597791538.518941,1475,0.5003889799118042
1597791539.014294,1537,0.4572181701660156
1597791539.4055371,1587,0.43549782037734985
1597791539.869985,1648,0.46964579820632935
1597791545.522777,2437,0.4789561331272125
1597791547.5011961,2738,0.45788344740867615
1597791548.393882,2878,0.48143088817596436
1597791551.2424161,3308,0.47714605927467346
1597791551.765326,3390,0.48658958077430725
1597791552.427808,3487,0.4729103744029999
1597791557.488163,4247,0.4726925492286682
1597791565.62433,5493,0.4500916600227356
1597791569.823066,6135,0.45757895708084106
1597791574.9088562,6908,0.46081027388572693
1597791575.4258811,6991,0.477731853723526
1597791580.075804,7700,0.45167258381843567
1597791580.151937,7712,0.49360203742980957
1597791581.9380631,7967,0.45574209094047546
1597791585.52118,8464,0.451875239610672
1597791587.753658,8799,0.48292458057403564
1597791587.976872,8834,0.5171006321907043
1597791590.214114,9181,0.4859335422515869
1597791590.511323,9222,0.488971084356308
1597791592.4526238,9499,0.43954306840896606
1597791597.8470771,10261,0.4465549886226654
1597791599.1987998,10469,0.4708068370819092
1597791605.405341,11400,0.43262779712677
1597791608.7945018,11906,0.4743283987045288
1597791609.174027,11967,0.4787440598011017
1597791612.926176,12533,0.47871753573417664
1597791613.15094,12567,0.46217846870422363
1597791616.1966238,12970,0.46167248487472534
1597791622.2192059,13878,0.4610769748687744
1597791623.294442,14035,0.4734726548194885
1597791631.773949,15295,0.4603203535079956
1597791634.263434,15669,0.48088422417640686
1597791635.0681732,15780,0.5035022497177124
1597791639.9955251,16474,0.4607783257961273
1597791644.476498,17117,0.478727251291275
1597791649.285789,17858,0.48315420746803284
1597791650.8395789,18098,0.4619874954223633
1597791652.302343,18318,0.46279406547546387
1597791653.764168,18544,0.4579002261161804
1597791666.936107,20532,0.4842774569988251
1597791667.661202,20641,0.4933353662490845
1597791668.320199,20732,0.43651729822158813
1597791670.536921,21063,0.4957539439201355
1597791671.732447,21245,0.42656826972961426
1597791674.315845,21540,0.46142008900642395
1597791674.605957,21579,0.4685225486755371
1597791676.169518,21783,0.4609726667404175
1597791676.785799,21856,0.4830423593521118
1597791678.747106,22081,0.42868608236312866
1597791679.239779,22145,0.4287206530570984
1597791680.6367738,22320,0.4666852056980133
1597791688.4401522,23331,0.5156969428062439
1597791688.6257129,23359,0.4551700949668884
1597791695.037297,24287,0.4244256019592285
1597791695.555391,24362,0.4858199954032898
1597791696.010831,24428,0.5151497721672058
1597791697.8160121,24671,0.4751228094100952
1597791698.0781598,24702,0.4553813338279724
1597791701.306221,25148,0.491775244474411
1597791702.23363,25283,0.4906036853790283
1597791702.5293472,25323,0.4471678137779236
1597791705.3277922,25728,0.48209697008132935
1597791706.749412,25935,0.4567505121231079
1597791708.957741,26254,0.44706979393959045
1597791719.008472,27798,0.4727439284324646
1597791725.794323,28604,0.47204357385635376
1597791736.4087548,29971,0.4935872554779053
1597791736.570573,29997,0.4649273157119751
1597791738.340003,30264,0.49852895736694336
1597791742.0425081,30830,0.4913688600063324
1597791743.181855,31006,0.4863528609275818
1597791746.3820171,31471,0.4481576383113861
1597791747.4729018,31613,0.4654510021209717
1597791748.116373,31707,0.44099563360214233
1597791748.2067158,31721,0.44522106647491455
1597791752.930506,32407,0.4943678677082062
1597791753.162912,32444,0.49355265498161316
1597791756.346184,32937,0.48038792610168457
1597791759.755096,33436,0.4295048117637634
1597791762.7984908,33895,0.4779652953147888
1597791762.874176,33903,0.5208094120025635
1597791764.670314,34182,0.4681932330131531
1597791765.9535701,34376,0.4855773448944092
1597791768.296299,34738,0.43134164810180664
1597791768.370234,34750,0.44310322403907776
1597791768.59056,34786,0.4663164019584656
1597791768.945407,34840,0.4571458101272583
1597791769.170982,34877,0.4671550989151001
1597791769.424041,34914,0.45091933012008667
1597791770.205651,35037,0.4877154231071472
1597791772.291712,35363,0.5086146593093872
1597791773.356163,35526,0.45729759335517883
1597791773.846369,35600,0.509377121925354
1597791779.5407732,36484,0.45903778076171875
1597791782.645869,36954,0.44042038917541504
1597791783.184132,37038,0.5455940961837769
1597791786.996008,37630,0.45374804735183716
1597791787.179949,37660,0.4763386845588684
1597791788.436102,37851,0.4848591685295105
1597791790.730731,38203,0.5025694370269775
1597791792.589615,38490,0.4274179935455322
1597791794.3680708,38765,0.4825397729873657
1597791795.089684,38877,0.46797460317611694
1597791800.692266,39721,0.464581698179245
1597791801.475989,39841,0.4732494354248047
1597791804.45031,40297,0.46198803186416626
1597791807.0981271,40703,0.431775838136673
1597791813.754529,41721,0.4946764409542084
1597791814.246052,41794,0.47790127992630005
1597791817.3566122,42272,0.4745059013366699
1597791823.040801,43135,0.4719300866127014
1597791825.4384909,43469,0.437142550945282
1597791835.537264,44640,0.4651793837547302
1597791836.1021922,44712,0.5115118026733398
1597791836.791651,44806,0.49221163988113403
1597791838.0703092,44994,0.4890073239803314
1597791838.6241632,45074,0.43844467401504517
1597791840.097153,45201,0.4244269132614136
1597791840.700333,45252,0.46766552329063416
1597791841.336255,45305,0.5031472444534302
1597791844.844516,45817,0.49974775314331055
1597791845.8378618,45965,0.4286620616912842
1597791848.6387892,46373,0.4530768394470215
1597791849.624393,46508,0.4881948232650757
1597791850.5956569,46659,0.4864492416381836
1597791855.0955782,47335,0.4670562148094177
1597791855.689054,47414,0.4710630178451538
1597791861.751998,48302,0.4928252696990967
1597791864.636914,48745,0.49580904841423035
1597791866.0985222,48971,0.4299338757991791
1597791867.548116,49182,0.43575483560562134
1597791874.720103,50273,0.4705020487308502
1597791875.23039,50352,0.4679127633571625
1597791880.812438,51057,0.4847867488861084
1597791886.668525,51820,0.4879581034183502
1597791888.888404,52135,0.4623625874519348
1597791889.571852,52228,0.4723494052886963
1597791893.920887,52799,0.5051028728485107
1597791899.923171,53683,0.4604108929634094
1597791901.553316,53907,0.5042301416397095
1597791901.7800791,53940,0.4898509383201599
1597791902.922086,54093,0.4974348545074463
1597791903.072277,54108,0.4916023313999176
1597791906.158258,54469,0.4618980288505554
1597791908.681856,54863,0.506890058517456
1597791915.573489,55808,0.4721686840057373
1597791923.6599438,56767,0.5121505856513977
1597791927.4766111,57338,0.40501081943511963
1597791928.681057,57522,0.4965575337409973
1597791930.5963361,57821,0.46014177799224854
1597791943.08796,59720,0.44357144832611084
1597791943.2529202,59747,0.47839462757110596
1597791943.3572118,59764,0.46672356128692627
1597791946.6435719,60265,0.5297865271568298
1597791952.606524,61180,0.49833548069000244
1597791952.643477,61186,0.49957752227783203
1597791954.512299,61476,0.48196831345558167
1597791959.698315,62277,0.5123612880706787
1597791965.394054,63140,0.46171027421951294
1597791968.1033988,63548,0.5008566975593567
1597791975.550859,64672,0.5042301416397095
1597791976.804738,64866,0.5179152488708496
1597791981.177925,65522,0.4759841561317444
1597791983.5544052,65890,0.4896363317966461
1597791988.4637,66644,0.514417290687561
1597791995.880259,67788,0.509405255317688
1597791997.100348,67977,0.49715766310691833
1597791997.425966,68022,0.5042158365249634
1597792000.177593,68441,0.47251182794570923
1597792011.792991,70186,0.540696918964386
1597792013.914231,70456,0.46611374616622925
1597792015.7351859,70720,0.5009214878082275
1597792017.087323,70916,0.4403441250324249
1597792020.921251,71463,0.51226407289505
1597792021.766817,71581,0.4842493534088135
1597792022.3715289,71657,0.4828110933303833
1597792025.179981,71997,0.46294888854026794
1597792028.4301891,72429,0.4705217778682709
1597792032.0195909,72907,0.4847997725009918
1597792032.427883,72958,0.48366355895996094
1597792032.621238,72980,0.5184351205825806
1597792032.917411,73013,0.4863528609275818
1597792033.087295,73038,0.5274879336357117
1597792035.07564,73298,0.5388966798782349
1597792038.500289,73724,0.4884988069534302
1597792040.648013,74010,0.503078818321228
1597792059.7790668,76488,0.5090999603271484
1597792065.30966,77219,0.4906069338321686
1597792067.253386,77483,0.4600261151790619
1597792068.688191,77674,0.5001808404922485
1597792069.5857139,77791,0.49947690963745117
1597792070.483135,77907,0.5005656480789185
1597792070.535007,77914,0.48269298672676086
1597792080.204556,79209,0.4939686954021454
1597792084.490535,79776,0.49923765659332275
1597792085.639093,79921,0.49199599027633667
1597792086.05515,79974,0.49056190252304077
1597792086.313963,80006,0.5008710026741028
1597792094.328179,81032,0.5365575551986694
1597792094.827824,81101,0.542397141456604
1597792097.187016,81391,0.5850827693939209
1597792097.335843,81407,0.4895039200782776
1597792098.6856582,81577,0.47901877760887146
1597792098.990536,81614,0.4937436878681183
1597792101.909987,81997,0.46281003952026367
1597792102.081856,82016,0.47406867146492004
1597792114.5105731,83771,0.49016591906547546
1597792117.9874089,84268,0.49116918444633484
1597792125.453836,85410,0.5066735744476318
1597792126.698355,85602,0.44899243116378784
1597792129.928388,86090,0.501966118812561
1597792136.1437309,87015,0.5307022333145142
1597792141.26262,87781,0.5215227007865906
1597792141.8801548,87866,0.4771074056625366
1597792142.83517,88009,0.5230966806411743
1597792145.3180008,88394,0.4599882960319519
1597792150.371871,89138,0.5512826442718506
1597792153.984905,89675,0.5043781995773315
1597792158.536583,90348,0.5662949681282043
1597792158.6459289,90364,0.5506165623664856
1597792162.645565,90974,0.545234203338623
1597792164.474798,91238,0.5315860509872437
1597792176.330407,92301,0.531166672706604
1597792179.546856,92625,0.5462665557861328
1597792179.707469,92648,0.5380122661590576
1597792183.118643,93121,0.5007137060165405
1597792187.942165,93789,0.5477691292762756
1597792190.8021362,94224,0.5511388182640076
1597792192.409281,94472,0.5351983308792114
1597792195.360725,94902,0.5370070934295654
1597792199.851281,95537,0.5858027935028076
1597792201.5993888,95785,0.5469704270362854
1597792203.5018592,96058,0.5246505737304688
1597792205.759941,96378,0.5334925651550293
1597792206.453158,96481,0.5399580001831055
1597792212.405204,97302,0.5564863681793213
1597792213.956867,97536,0.4940360188484192
1597792222.317625,98797,0.5167382955551147
1597792223.6468322,98987,0.5285127758979797
1597792225.223948,99213,0.5426713228225708
1597792226.9312599,99475,0.5271872282028198
1597792230.863828,100056,0.515741229057312
1597792237.355745,100885,0.4930814504623413
1597792242.8709278,101590,0.5751607418060303
1597792244.761319,101859,0.4816873073577881
1597792245.192708,101918,0.49028319120407104
1597792245.776263,101998,0.5121073126792908
1597792246.3064718,102073,0.5210673809051514
1597792248.20541,102336,0.5332218408584595
1597792252.422287,102924,0.5498684048652649
1597792252.55458,102944,0.5375966429710388
1597792259.170115,103881,0.5348376631736755
1597792259.394193,103912,0.5207434892654419
1597792259.743062,103967,0.5154253244400024
1597792259.990956,104002,0.5253844261169434
1597792260.0559099,104012,0.502914309501648
1597792263.436687,104518,0.541347861289978
1597792266.1729228,104948,0.5822046399116516
1597792268.3918028,105277,0.6244235038757324
1597792268.8292658,105335,0.4957401752471924
1597792272.45971,105897,0.5025759339332581
1597792272.6607978,105925,0.5578371286392212
1597792273.728321,106094,0.5157058238983154
1597792276.058649,106435,0.5146220326423645
1597792278.255706,106775,0.5534487962722778
1597792278.352211,106789,0.5392019748687744
1597792281.5879838,107268,0.6114373207092285
1597792283.5274482,107567,0.5403627157211304
1597792291.9431272,108838,0.5779719352722168
1597792296.807115,109587,0.5302352905273438
1597792301.54402,110302,0.5398301482200623
1597792305.0045109,110823,0.5255278944969177
1597792307.588301,111225,0.5018070340156555
1597792309.056973,111419,0.5329722166061401
1597792310.612788,111642,0.5427718162536621
1597792315.345763,112324,0.5722880363464355
1597792317.778073,112699,0.5584469437599182
1597792319.171593,112916,0.5088951587677002
1597792325.767382,113903,0.5426583290100098
1597792328.5603578,114323,0.5322215557098389
1597792331.278882,114742,0.5342543125152588
1597792332.91294,114981,0.5335752367973328
1597792334.916045,115293,0.5729002952575684
1597792340.146379,116097,0.5587979555130005
1597792342.966194,116507,0.5723617076873779
1597792343.050377,116519,0.5918678045272827
1597792345.4153621,116879,0.5545582175254822
1597792350.620895,117674,0.5470747947692871
1597792350.8789608,117712,0.5625588893890381
1597792351.3206131,117784,0.5636674165725708
1597792353.031059,118048,0.5565612316131592
1597792356.910817,118636,0.5429733991622925
1597792358.1248739,118826,0.5472325086593628
1597792358.8609338,118942,0.585079550743103
1597792360.478038,119191,0.5862671136856079
1597792365.7227561,119999,0.4991379380226135
1597792367.78406,120303,0.5261234045028687
1597792380.168323,122193,0.5490232110023499
1597792380.1744928,122194,0.5534353256225586
1597792381.079478,122333,0.5326778292655945
1597792381.266052,122363,0.5195823907852173
1597792381.55176,122404,0.5922406911849976
1597792384.446851,122836,0.6172020435333252
1597792386.832313,123206,0.5444154143333435
1597792389.586325,123623,0.6170597672462463
1597792389.660841,123635,0.5472228527069092
1597792392.481567,124069,0.5945827960968018
1597792396.528556,124667,0.6014407873153687
1597792400.05684,125198,0.5478751063346863
1597792407.3451269,126291,0.6524378657341003
1597792422.328701,128543,0.596259355545044
1597792422.951383,128638,0.5301027894020081
1597792426.1196249,129113,0.5982834100723267
1597792433.568311,130147,0.5925717353820801
1597792434.6822112,130319,0.5317589640617371
1597792435.332573,130407,0.547166645526886
1597792435.961408,130503,0.6096683740615845
1597792438.664784,130926,0.5991519093513489
1597792439.5822668,131072,0.5412577986717224
1597792450.062197,132681,0.6030625104904175
1597792450.419112,132735,0.5984377861022949
1597792451.315357,132877,0.5115947127342224
1597792456.509454,133677,0.6068743467330933
1597792458.100641,133917,0.585512638092041
1597792464.3135092,134861,0.6011178493499756
1597792465.361564,135008,0.6173307299613953
1597792468.293452,135377,0.5928778648376465
1597792468.389537,135390,0.5655943155288696
1597792469.015885,135475,0.6134446263313293
1597792471.7999098,135878,0.5548530220985413
1597792476.678262,136616,0.5942436456680298
1597792478.292605,136873,0.6329721212387085
1597792480.479449,137210,0.5436524152755737
1597792483.61312,137674,0.6022096872329712
1597792483.646888,137679,0.5370544195175171
1597792486.086676,138056,0.5543831586837769
1597792489.475821,138566,0.5394870042800903
1597792498.7774642,139940,0.5251825451850891
1597792500.822796,140259,0.6021616458892822
1597792501.769772,140404,0.5636081695556641
1597792502.0524318,140450,0.568980872631073
1597792505.628705,140976,0.5565667152404785
1597792505.900005,141016,0.5780485272407532
1597792506.0842612,141046,0.567863941192627
1597792506.145694,141056,0.5306355357170105
1597792506.6420648,141132,0.600693941116333
1597792510.7330089,141751,0.6118818521499634
1597792512.293349,141990,0.6253683567047119
1597792513.845212,142223,0.569875955581665
1597792518.500587,142890,0.6184330582618713
1597792520.531321,143197,0.563657283782959
1597792520.539007,143198,0.6291430592536926
1597792524.167238,143752,0.5881190896034241
1597792525.0574121,143893,0.6126178503036499
1597792527.02344,144187,0.5640476942062378
1597792528.058496,144343,0.553078830242157
1597792531.104578,144793,0.5365361571311951
1597792532.059517,144919,0.5909085869789124
1597792534.2839968,145227,0.5941246151924133
1597792534.692289,145286,0.5335642099380493
1597792535.5530639,145405,0.5880531072616577
1597792548.302549,147313,0.5842568278312683
1597792550.890473,147697,0.6083800196647644
1597792556.2264981,148492,0.5984175205230713
1597792560.829748,149190,0.5963351130485535
1597792562.35962,149425,0.6246917247772217
1597792563.1354308,149547,0.6131166219711304
1597792563.518144,149605,0.6428495645523071
1597792563.942085,149674,0.5816192030906677
1597792563.966802,149678,0.6336038112640381
1597792569.424831,150443,0.6166630387306213
1597792571.119523,150684,0.6318925619125366
1597792572.8414679,150887,0.5701066255569458
1597792578.761268,151759,0.6131953001022339
1597792579.4278882,151864,0.5691366195678711
1597792580.576194,152043,0.5904335975646973
1597792580.661742,152057,0.5808809399604797
1597792580.8816068,152093,0.5785355567932129
1597792581.230887,152134,0.5893898606300354
1597792581.902179,152228,0.6176511645317078
1597792582.217661,152277,0.5741783380508423
1597792584.1433442,152544,0.5824259519577026
1597792590.572732,153524,0.5730623602867126
1597792592.117304,153767,0.6067131757736206
1597792604.716608,155665,0.6483156681060791
1597792608.160028,156190,0.6496307849884033
1597792610.719916,156585,0.592771053314209
1597792611.738322,156721,0.6010241508483887
1597792611.842575,156736,0.5704671144485474
1597792617.801742,157653,0.600553035736084
1597792620.329752,158046,0.6002159118652344
1597792620.443854,158065,0.645719051361084
1597792620.869073,158131,0.5332397222518921
1597792621.870676,158292,0.5710799694061279
1597792622.766027,158431,0.5947916507720947
1597792624.0630789,158624,0.6027482748031616
1597792635.643291,160409,0.5682971477508545
1597792637.984673,160780,0.5691158771514893
1597792640.712683,161203,0.5772805213928223
1597792641.037587,161253,0.6291874051094055
1597792642.141663,161425,0.5987670421600342
1597792642.371398,161462,0.5924190282821655
1597792643.940964,161709,0.6174898147583008
1597792646.871388,162160,0.6061288118362427
1597792647.043669,162188,0.6160299777984619
1597792648.183536,162365,0.5863162875175476
1597792651.979553,162951,0.6331647038459778
1597792653.263071,163143,0.5603718757629395
1597792653.67664,163207,0.6450008153915405
1597792656.047252,163584,0.6361387968063354
1597792657.3499289,163790,0.5762032270431519
1597792660.622408,164297,0.5978994965553284
1597792669.621206,165623,0.5859600305557251
1597792675.198745,166464,0.595452070236206
1597792676.038309,166598,0.6062946915626526
1597792677.348744,166801,0.5917764902114868
1597792680.592502,167299,0.6165868639945984
1597792680.753563,167322,0.6346943378448486
1597792684.72722,167948,0.639039158821106
1597792686.642161,168235,0.590242862701416
1597792687.673378,168397,0.6112606525421143
1597792689.253812,168645,0.6042781472206116
1597792691.788053,169038,0.5753942728042603
1597792692.738281,169181,0.6011662483215332
1597792694.0635462,169390,0.5958354473114014
1597792696.1978261,169721,0.6302252411842346
1597792700.1417549,170324,0.5851930379867554
1597792701.705995,170555,0.6581186056137085
1597792703.8493729,170874,0.6148608922958374
1597792704.428449,170964,0.5815113186836243
1597792705.8640819,171189,0.5809330344200134
1597792707.793083,171496,0.6152982711791992
1597792712.457891,172213,0.6318644881248474
1597792715.175651,172621,0.6061357259750366
1597792715.4204211,172660,0.6082695722579956
1597792715.4831731,172670,0.6016615629196167
1597792720.326344,173417,0.6554970145225525
1597792723.937105,173973,0.6057314872741699
1597792724.701479,174094,0.6404072642326355
1597792725.2222369,174175,0.6313043832778931
1597792726.023275,174296,0.6082438230514526
1597792727.782343,174557,0.6044725179672241
1597792729.002561,174746,0.6064578890800476
1597792733.3987799,175415,0.6271295547485352
1597792734.884419,175648,0.6137145757675171
1597792738.3326669,176171,0.6335648894309998
1597792739.0015519,176274,0.6271165609359741
1597792744.3972192,177082,0.5887657403945923
1597792745.684075,177284,0.5423778891563416
1597792747.848945,177584,0.6348649263381958
1597792755.175354,178686,0.644695520401001
1597792755.794535,178778,0.5893368721008301
1597792758.608726,179193,0.6012545824050903
1597792761.754168,179662,0.5965117812156677
1597792762.0240152,179702,0.5450028777122498
1597792765.168986,180197,0.6301644444465637
1597792770.2859619,180967,0.6015149354934692
1597792772.6288378,181316,0.6157281398773193
1597792777.312038,182050,0.6403963565826416
1597792777.3366568,182054,0.6384789943695068
1597792777.718991,182109,0.6157425045967102
1597792780.043763,182464,0.6485180854797363
1597792781.1556811,182637,0.6233356595039368
1597792784.072963,183088,0.6412726640701294
1597792788.854385,183836,0.6038690209388733
1597792789.19271,183890,0.6283546686172485
1597792789.5894542,183945,0.6335562467575073
1597792789.628213,183950,0.5693013072013855
1597792791.4302442,184225,0.6073868274688721
1597792791.717794,184272,0.6302744150161743
1597792791.7302248,184274,0.6417498588562012
1597792793.105273,184487,0.6161482334136963
1597792793.849122,184599,0.5859209299087524
1597792797.482511,185150,0.6392866373062134
1597792801.430783,185746,0.6200176477432251
1597792803.45838,186059,0.5801504850387573
1597792809.643392,187006,0.6326667070388794
1597792811.0940852,187233,0.5937849283218384
1597792814.074908,187689,0.599265456199646
1597792814.2715452,187717,0.629077136516571
1597792816.640082,188091,0.6055545210838318
1597792816.97195,188141,0.5946905612945557
1597792820.040403,188601,0.5936121940612793
1597792820.501163,188675,0.6182925701141357
1597792822.257199,188944,0.593866229057312
1597792822.5419478,188990,0.5875088572502136
1597792830.8038368,190253,0.6193152666091919
1597792830.8462489,190260,0.6037958264350891
1597792831.260385,190323,0.6156533360481262
1597792835.1806421,190934,0.6362704634666443
1597792837.852416,191339,0.6584388613700867
1597792838.516125,191443,0.6408300399780273
1597792850.2066581,193216,0.6726912260055542
1597792865.988109,195622,0.6512587070465088
1597792870.3945448,196298,0.6604145765304565
1597792871.075954,196401,0.614810585975647
1597792872.46979,196620,0.583847165107727
1597792878.183318,197497,0.5878802537918091
1597792879.6775029,197727,0.609036922454834
1597792879.9866922,197777,0.6263786554336548
1597792882.420056,198129,0.6450362205505371
1597792889.433901,199202,0.6129053831100464
1597792893.652458,199852,0.6196840405464172
1597792893.676737,199856,0.6170511245727539
1597792896.2513,200260,0.6170843243598938
1597792896.421997,200288,0.654608428478241
1597792898.960315,200663,0.6291390657424927
1597792898.980556,200666,0.6146649122238159
1597792902.619825,201212,0.6298741102218628
1597792902.960852,201267,0.5894392728805542
1597792910.4451032,202402,0.6129310131072998
1597792912.902616,202786,0.6141330003738403
1597792913.7959208,202921,0.635299026966095
1597792916.609421,203344,0.6326429843902588
1597792917.362964,203463,0.5949292182922363
1597792920.684663,203970,0.6544573307037354
1597792922.456269,204232,0.5948586463928223
1597792932.705635,205754,0.6262385249137878
1597792937.1308649,206433,0.6347254514694214
1597792941.741358,207111,0.6753411293029785
1597792947.8254871,208051,0.6067429780960083
1597792951.5630348,208610,0.6147003173828125
1597792956.273366,209336,0.662835955619812
1597792958.923976,209749,0.6185730695724487
1597792960.11225,209935,0.6059660911560059
1597792963.291618,210413,0.6331219673156738
1597792967.076137,210989,0.6856855750083923
1597792968.388342,211192,0.6176624894142151
1597792975.2327821,212242,0.6221249103546143
1597792978.167999,212697,0.6307580471038818
1597792987.348685,214100,0.6462565064430237
1597792987.822034,214177,0.6027860641479492
1597792992.403435,214868,0.6091596484184265
1597792993.790783,215086,0.6453713178634644
1597792994.036541,215121,0.6872923374176025
1597792997.272383,215611,0.5970427989959717
1597792997.651077,215673,0.6416647434234619
1597792998.01471,215728,0.6207320690155029
1597793001.992047,216331,0.6672354340553284
1597793006.007196,216954,0.6533824801445007
1597793006.471457,217024,0.6251767873764038
1597793006.6613271,217053,0.6146447658538818
1597793015.774792,218453,0.6055297255516052
1597793017.3845692,218702,0.6426088213920593
1597793018.5215318,218868,0.6408500671386719
1597793020.803481,219221,0.5965479612350464
1597793020.945009,219244,0.6446285843849182
1597793029.2340522,220515,0.6493748426437378
1597793031.0890439,220791,0.6477309465408325
1597793031.562324,220862,0.609168529510498
1597793034.16963,221266,0.6398371458053589
1597793037.1805801,221722,0.6417369246482849
1597793037.9184058,221838,0.6806740760803223
1597793040.682278,222271,0.620331883430481
1597793045.1180239,222949,0.6047389507293701
1597793045.7326238,223045,0.626374363899231
1597793055.482993,224538,0.6419573426246643
1597793064.0311549,225846,0.6184002161026001
1597793066.346554,226205,0.6338843107223511
1597793073.124299,227248,0.5935746431350708
1597793073.755049,227346,0.6521642208099365
1597793073.828286,227358,0.6428990364074707
1597793075.5162969,227596,0.6609210968017578
1597793081.349247,228412,0.6140545606613159
1597793085.273382,228966,0.6354525089263916
1597793085.2855198,228968,0.641226053237915
1597793086.691602,229172,0.6530526876449585
1597793089.3651042,229584,0.6005988121032715
1597793089.3836958,229587,0.6068956255912781
1597793092.129062,230000,0.6100390553474426
1597793094.0611699,230291,0.6625014543533325
1597793095.087782,230445,0.6465786099433899
1597793095.9132779,230574,0.6236426830291748
1597793098.418089,230938,0.6524105072021484
1597793100.3861141,231244,0.6212332248687744
1597793101.204148,231372,0.6849592924118042
1597793326.7236521,232024,0.6194944977760315
1597793339.202265,233061,0.6298872232437134
1597793340.071877,233175,0.6568225622177124
1597793340.194425,233193,0.661178708076477
1597793342.319545,233436,0.6771330833435059
1597793352.364214,234471,0.6402032375335693
1597793352.3819578,234473,0.5985774993896484
1597793352.4961019,234486,0.6484900116920471
1597793353.639771,234633,0.6152452826499939
1597793355.070949,234810,0.6123180389404297
1597793356.0364969,234938,0.6436879634857178
1597793360.205962,235459,0.6207190752029419
1597793364.4342852,235918,0.6241816282272339
1597793365.81537,236060,0.640254557132721
1597793367.304503,236216,0.6204246282577515
1597793368.051448,236310,0.597815752029419
1597793378.873673,237739,0.6371918320655823
1597793380.101948,237907,0.6539204716682434
1597793388.377332,239048,0.6160705089569092
1597793390.557956,239306,0.6319750547409058
1597793392.842656,239616,0.5927446484565735
1597793394.435662,239815,0.6383368968963623
1597793398.533495,240339,0.667551577091217
1597793408.614995,241095,0.6837974190711975
1597793424.62581,242532,0.6113331317901611
1597793425.3118742,242630,0.614530086517334
1597793428.5528152,243065,0.658880889415741
1597793430.435714,243342,0.6315168142318726
1597793439.059607,244572,0.6501237154006958
1597793449.5136619,245901,0.632122278213501
1597793456.291523,246715,0.639213502407074
1597793458.869031,247051,0.6317791938781738
1597793465.665498,247940,0.6749820709228516
1597793470.240004,248508,0.6506897807121277
1597793471.176699,248635,0.6515254378318787
1597793471.637846,248695,0.6567614674568176
1597793476.5345962,249293,0.6251895427703857
1597793477.7303948,249436,0.6747297048568726
1597793481.9127162,249961,0.6267739534378052
1597793482.534813,250040,0.6396282315254211
1597793487.348887,250677,0.661645770072937
1597793489.88029,251025,0.671057939529419
1597793490.018303,251045,0.6435890793800354
1597793491.403971,251243,0.6604709625244141
1597793495.852552,251870,0.6907152533531189
1597793498.0536902,252196,0.6624891757965088
1597793498.918027,252320,0.6821470856666565
1597793501.6393678,252696,0.6440495252609253
1597793502.38611,252797,0.6327232718467712
1597793502.496362,252810,0.6453211307525635
1597793504.249311,253067,0.6455197334289551
1597793506.13103,253340,0.6645767092704773
1597793507.878846,253586,0.6061365604400635
1597793510.4822001,253964,0.6581236720085144
1597793512.2006521,254201,0.6109588146209717
1597793513.832426,254440,0.6415902376174927
1597793519.861933,255295,0.6556992530822754
1597793520.872064,255423,0.6546940803527832
1597793522.266944,255602,0.6258282661437988
1597793522.946816,255691,0.6425918936729431
1597793528.571881,256405,0.6628140807151794
1597793529.038035,256463,0.6059991121292114
1597793533.240096,256996,0.6404812932014465
1597793538.606731,257731,0.6248293519020081
1597793540.0150368,257946,0.6511839032173157
1597793548.3865411,259063,0.6782095432281494
1597793549.5755992,259208,0.6481261253356934
1597793550.946752,259351,0.6301553249359131
1597793551.4852889,259407,0.6050064563751221
1597793552.8357031,259569,0.6490041613578796
1597793555.995606,259960,0.606080949306488
1597793557.224544,260112,0.664348304271698
1597793557.3134022,260123,0.6445234417915344
1597793562.1694489,260737,0.633815348148346
1597793564.2130911,261014,0.6403761506080627
1597793564.378272,261036,0.6624669432640076
1597793565.7685912,261212,0.657827615737915
1597793568.141593,261532,0.6674826145172119
1597793571.472141,261954,0.6373671293258667
1597793582.011887,263326,0.6366544365882874
1597793583.6025229,263513,0.6431514024734497
1597793583.7339451,263528,0.6433956027030945
1597793584.261049,263599,0.6323615312576294
1597793586.3034089,263854,0.6651878356933594
1597793586.381472,263864,0.6199381947517395
1597793589.705247,264301,0.6250120401382446
1597793594.408397,264948,0.6552366018295288
1597793596.2863529,265213,0.6765754222869873
1597793601.84733,265961,0.6179351806640625
1597793604.22381,266273,0.6314859986305237
1597793606.849926,266602,0.6044925451278687
1597793607.562808,266695,0.6909226179122925
1597793610.818362,267125,0.6453697681427002
1597793612.178647,267310,0.6540783643722534
1597793614.938632,267659,0.6175090670585632
1597793618.291659,268161,0.6274181604385376
1597793621.7719529,268644,0.6193109750747681
1597793621.8095071,268650,0.6413458585739136
1597793623.010964,268807,0.6135081648826599
1597793623.0249228,268809,0.6571518182754517
1597793623.682593,268898,0.6727274656295776
1597793630.0646222,269688,0.6328124403953552
1597793630.313184,269717,0.7091148495674133
1597793634.839366,270273,0.6806259155273438
1597793643.101564,271342,0.6516443490982056
1597793645.072778,271594,0.659434974193573
1597793646.952045,271862,0.6223258972167969
1597793648.405555,272053,0.5801184177398682
1597793649.4468522,272186,0.651371955871582
1597793652.439378,272557,0.6331661343574524
1597793656.73238,273074,0.6442517042160034
1597793658.90935,273345,0.6294814348220825
1597793661.811439,273752,0.6537672877311707
1597793663.317489,273939,0.6175974607467651
1597793669.5335839,274784,0.6245821118354797
1597793681.9117079,276403,0.6705602407455444
1597793681.9317608,276406,0.6428000926971436
1597793682.845186,276527,0.6729585528373718
1597793685.721222,276899,0.6513849496841431
1597793692.263414,277768,0.6234537363052368
1597793697.283563,278440,0.6577754616737366
1597793706.990828,279748,0.7062851786613464
1597793707.954041,279880,0.7034885883331299
1597793709.254931,280049,0.640634298324585
1597793712.282133,280473,0.6598843336105347
1597793712.3511958,280482,0.6782205700874329
1597793712.519362,280502,0.6658766269683838
1597793715.544815,280891,0.626326858997345
1597793719.703988,281454,0.6108388900756836
1597793720.941827,281619,0.6631210446357727
1597793723.0349839,281905,0.6748964190483093
1597793725.9730968,282278,0.6709983348846436
1597793728.0354528,282537,0.6882410049438477
1597793729.297407,282703,0.6663264632225037
1597793733.567168,283230,0.6407986879348755
1597793736.5666509,283651,0.6656188368797302
1597793744.791394,284707,0.6526609063148499
1597793749.31696,285304,0.685486912727356
1597793753.448425,285887,0.6298443078994751
1597793758.013778,286538,0.6733599901199341
1597793762.52741,287212,0.6868953704833984
1597793762.667418,287235,0.6401899456977844
1597793765.6629162,287704,0.6708666086196899
1597793768.597895,288136,0.6298388242721558
1597793768.647261,288144,0.6060482263565063
1597793770.220342,288387,0.6085996627807617
1597793780.981981,289761,0.6438766717910767
1597793782.346834,289938,0.6492064595222473
1597793782.671638,289975,0.6455091238021851
1597793784.791435,290253,0.6652966737747192
1597793785.622006,290365,0.6685087084770203
1597793789.5449228,290855,0.6282802820205688
1597793790.4052138,290944,0.6252052783966064
1597793790.769894,290986,0.6227178573608398
1597793796.926395,291817,0.6226834058761597
1597793811.7396219,293760,0.6770116090774536
1597793813.5238268,294018,0.6723864078521729
1597793819.016913,294827,0.6455508470535278
1597793820.251093,295002,0.6557959318161011
1597793821.7236822,295227,0.6891155242919922
1597793829.8840709,296409,0.6686899662017822
1597793831.079113,296574,0.7011440992355347
1597793841.174818,297882,0.6624131202697754
1597793843.360364,298186,0.6312593221664429
1597793844.1621592,298300,0.6646775603294373
1597793851.397624,299352,0.6555746793746948
1597793851.8560011,299414,0.6095277070999146
1597793856.9048939,300169,0.663614809513092
1597793859.0762408,300486,0.674315869808197
1597793859.513592,300549,0.6868696212768555
1597793868.081623,301715,0.6537391543388367
1597793868.871369,301834,0.6433250904083252
1597793869.939308,301994,0.6643317937850952
1597793870.191712,302029,0.6783467531204224
1597793871.9233348,302259,0.6493352055549622
1597793876.083553,302830,0.6763091087341309
1597793880.538825,303432,0.6807000637054443
1597793880.946988,303495,0.6837469339370728
1597793884.88316,304067,0.6657928228378296
1597793891.58235,305024,0.7002453804016113
1597793893.319784,305280,0.7014220952987671
1597793895.503236,305587,0.679877519607544
1597793900.433405,306305,0.6735029816627502
1597793903.665113,306760,0.6753130555152893
1597793908.982563,307507,0.650704026222229
1597793914.79484,308271,0.6622507572174072
1597793920.873226,309125,0.6308494210243225
1597793922.8121228,309412,0.6738367676734924
1597793926.171367,309856,0.679737389087677
1597793927.201666,310010,0.6691265106201172
1597793927.566259,310068,0.6729760766029358
1597793932.2695749,310748,0.6584558486938477
1597793932.3760698,310765,0.6206017732620239
1597793933.400176,310917,0.6655747890472412
1597793933.576858,310945,0.6655809879302979
1597793934.7002409,311107,0.7036331295967102
1597793935.9631429,311295,0.6407477855682373
1597793945.261187,312640,0.6794657707214355
1597793949.259705,313176,0.637926459312439
1597793952.2007198,313588,0.6641700267791748
1597793953.459027,313756,0.6617869138717651
1597793957.4237819,314338,0.6804141402244568
1597793960.248327,314737,0.6577186584472656
1597793960.724811,314793,0.6644371747970581
1597793961.6292,314907,0.6226261258125305
1597793961.9155352,314948,0.6405802965164185
1597793964.5351539,315292,0.6435625553131104
1597793968.902719,315781,0.6710017919540405
1597793969.269192,315824,0.6324673891067505
1597793971.953797,316170,0.6780943870544434
1597793975.0561001,316590,0.6686924695968628
1597793979.770587,317197,0.622261643409729
1597793984.003635,317796,0.6889283061027527
1597793990.7818182,318698,0.6425036787986755
1597793990.864766,318707,0.6691238880157471
1597793993.0319428,319007,0.6683712005615234
1597793995.9173388,319410,0.624340295791626
1597793998.898869,319829,0.6597838401794434
1597794000.9410508,320112,0.6729147434234619
1597794003.21931,320436,0.6896747350692749
1597794006.8182201,320942,0.6543233394622803
1597794007.306379,321014,0.6630514860153198
1597794009.175675,321283,0.688448429107666
1597794009.958339,321392,0.696502685546875
1597794012.417234,321706,0.6567800045013428
1597794012.6866329,321744,0.6695959568023682
1597794013.4715679,321859,0.6527718305587769
1597794013.968957,321928,0.6827170848846436
1597794014.17712,321956,0.6879310607910156
1597794017.282592,322384,0.7016155123710632
1597794024.045907,323389,0.6441547274589539
1597794028.095157,323929,0.6740459203720093
1597794028.624664,324009,0.6871035099029541
1597794028.886435,324050,0.6271111369132996
1597794032.053258,324528,0.6560770273208618
1597794037.538469,325305,0.6552190780639648
1597794040.162849,325690,0.6877318024635315
1597794042.623619,326063,0.6584882140159607
1597794042.891285,326102,0.6674056649208069
1597794051.545769,327380,0.6492539644241333
1597794053.586287,327677,0.6783715486526489
1597794064.0261602,329039,0.666884183883667
1597794067.785053,329544,0.6562912464141846
1597794067.791439,329545,0.6549250483512878
1597794071.522996,330051,0.6464694738388062
1597794074.811579,330543,0.6580065488815308
1597794076.0453918,330711,0.6440462470054626
1597794078.4574249,331048,0.6598089933395386
1597794078.937033,331113,0.6331925988197327
1597794080.419023,331332,0.6422005295753479
1597794084.6403189,331970,0.6733946800231934
1597794089.888326,332639,0.6872869729995728
1597794091.284859,332825,0.6730371713638306
1597794092.321773,332950,0.6754762530326843
1597794092.540952,332977,0.674007773399353
1597794093.6586392,333128,0.7100035548210144
1597794094.5997021,333259,0.6650843620300293
1597794098.080134,333721,0.6649260520935059
1597794098.833646,333807,0.6469007730484009
1597794102.465833,334258,0.6685045957565308
1597794103.016651,334326,0.6894707679748535
1597794106.520426,334764,0.6561968326568604
1597794108.9862778,335100,0.6537805795669556
1597794111.610045,335443,0.6817110776901245
1597794111.648907,335449,0.6472095251083374
1597794111.806211,335473,0.6346105337142944
1597794111.838836,335478,0.6413171887397766
1597794117.810514,336356,0.7025420069694519
1597794119.88846,336627,0.633530855178833
1597794125.698347,337384,0.687882661819458
1597794125.773481,337393,0.6733070611953735
1597794126.087169,337427,0.6401954889297485
1597794128.616458,337725,0.6562690734863281
1597794135.7449632,338645,0.6490606665611267
1597794143.456528,339709,0.6689112186431885
1597794143.634349,339737,0.6916450262069702
1597794144.70172,339891,0.6956064701080322
1597794149.209182,340546,0.6585667729377747
1597794157.3417118,341716,0.6365846395492554
1597794165.5284648,342762,0.6548979878425598
1597794165.8594718,342808,0.6585096120834351
1597794165.945267,342821,0.679053544998169
1597794175.307664,344066,0.6194204688072205
1597794175.9320178,344150,0.6618227958679199
1597794177.722181,344393,0.6913514137268066
1597794185.215651,345504,0.6554712057113647
1597794185.421289,345534,0.684684693813324
1597794186.677164,345722,0.6452277898788452
1597794188.748485,346047,0.6473981738090515
1597794190.28333,346280,0.6475580930709839
1597794191.1316512,346393,0.6377910375595093
1597794201.611988,347751,0.6636363863945007
1597794204.543675,348112,0.6562727689743042
1597794212.403384,349185,0.6310001611709595
1597794212.803602,349245,0.6522773504257202
1597794214.706222,349542,0.6490228176116943
1597794217.424221,349925,0.697697639465332
1597794220.3844779,350355,0.639323353767395
1597794239.984694,353062,0.6559243202209473
1597794243.5197592,353561,0.6919231414794922
1597794243.9765031,353629,0.6756243109703064
1597794244.007227,353634,0.6617974638938904
1597794248.165796,354206,0.6953426599502563
1597794255.965968,355252,0.6487801671028137
1597794273.775517,357695,0.6684072017669678
1597794274.267574,357759,0.6709848046302795
1597794283.021814,358925,0.6766108274459839
1597794284.089966,359084,0.6386346817016602
1597794284.6295822,359163,0.7198359966278076
1597794284.880863,359197,0.6986152529716492
1597794287.6345432,359583,0.6383290886878967
1597794289.397642,359808,0.6748327612876892
1597794290.624444,359985,0.6689790487289429
1597794291.385445,360084,0.6584255695343018
1597794293.5684,360383,0.6237002611160278
1597794294.996139,360572,0.6636457443237305
1597794296.487647,360791,0.6869101524353027
1597794300.60995,361334,0.6434847712516785
1597794301.51041,361450,0.6972817778587341
1597794303.979311,361775,0.6930810213088989
1597794306.0940568,362035,0.6543905735015869
1597794306.865928,362122,0.6478996276855469
1597794314.0196779,362846,0.6712082028388977
1597794315.043961,362929,0.6567543745040894
1597794319.37938,363359,0.6688925623893738
1597794323.139188,363749,0.6864213943481445
1597794326.1866271,364062,0.657799482345581
1597794333.423664,364842,0.6760402321815491
1597794333.493131,364851,0.6555737853050232
1597794336.3452108,365222,0.6645247936248779
1597794337.2116601,365335,0.6812090873718262
1597794339.608612,365600,0.6620008945465088
1597794340.921818,365771,0.6785550117492676
1597794341.1605089,365799,0.6630492806434631
1597794345.3638558,366368,0.7143332362174988
1597794349.315119,366918,0.633232593536377
1597794354.5549812,367656,0.675523042678833
1597794356.21009,367869,0.6466492414474487
1597794367.7780118,369317,0.6826156377792358
1597794370.5324302,369722,0.6645478010177612
1597794373.91409,370094,0.6620425581932068
1597794379.097037,370706,0.6179011464118958
1597794381.386335,371002,0.6383707523345947
1597794381.493361,371015,0.6858962774276733
1597794387.215573,371838,0.668340265750885
1597794389.067106,372126,0.7001612186431885
1597794389.8718562,372253,0.6558305621147156
1597794390.300509,372316,0.6873761415481567
1597794393.035636,372728,0.6575847864151001
1597794401.8597069,374075,0.7151929140090942
1597794406.795649,374828,0.6351172924041748
1597794408.041492,375019,0.6570637226104736
1597794410.5015302,375388,0.6871950626373291
1597794413.512956,375856,0.6534497737884521
1597794414.7751849,376052,0.6381860971450806
1597794416.180893,376258,0.6923986077308655
1597794418.119806,376550,0.6804871559143066
1597794419.966732,376829,0.6352009773254395
1597794424.317745,377488,0.6471866369247437
1597794427.548238,377966,0.6780377626419067
1597794428.516243,378112,0.6741737723350525
1597794428.667256,378136,0.6594290733337402
1597794429.607635,378283,0.6854833364486694
1597794430.1830158,378372,0.6118510961532593
1597794433.843313,378926,0.7114981412887573
1597794435.8234649,379232,0.6538619995117188
1597794442.7129369,380287,0.6788283586502075
1597794445.6746979,380735,0.6087943315505981
1597794446.2791948,380829,0.6794990301132202
1597794448.5624268,381187,0.667644739151001
1597794449.810802,381382,0.722893476486206
1597794451.646781,381648,0.626537561416626
1597794458.359863,382653,0.6526267528533936
1597794462.11359,383209,0.6863375306129456
1597794464.915257,383636,0.6509985327720642
1597794466.6893592,383912,0.7256482839584351
1597794468.097408,384121,0.6905120611190796
1597794470.9477088,384566,0.6837354898452759
1597794472.649062,384826,0.643405556678772
1597794472.725847,384837,0.6700441837310791
1597794476.6223428,385426,0.6715404987335205
1597794477.096193,385499,0.7017449736595154
1597794479.196584,385811,0.6714702844619751
1597794479.923116,385924,0.6225941181182861
1597794483.698953,386508,0.6726984977722168
1597794485.356396,386755,0.6578854322433472
1597794487.7096891,387120,0.585163950920105
1597794488.678966,387272,0.6568759083747864
1597794489.886223,387457,0.669227123260498
1597794491.568737,387704,0.6760620474815369
1597794496.862698,388500,0.6843353509902954
1597794497.803564,388647,0.6717489361763
1597794498.220036,388710,0.6759509444236755
1597794498.331296,388728,0.651202380657196
1597794499.947795,388983,0.6806954741477966
1597794500.675922,389097,0.707186222076416
1597794503.343466,389492,0.6682722568511963
1597794505.633684,389839,0.6861892938613892
1597794505.665514,389844,0.6946391463279724
1597794507.918796,390175,0.655973494052887
1597794510.864157,390616,0.6330013275146484
1597794521.4279199,392222,0.6475483775138855
1597794528.114089,393244,0.6871680021286011
1597794534.259528,394193,0.6712380051612854
1597794535.705846,394408,0.7013276815414429
1597794541.9852312,395359,0.6678364276885986
1597794545.608727,395914,0.6675964593887329
1597794547.52207,396174,0.6444239616394043
1597794550.7484171,396607,0.6434515714645386
1597794553.789299,397041,0.6839618682861328
1597794554.58796,397159,0.6595849990844727
1597794559.272854,397860,0.6551351547241211
1597794562.8030012,398396,0.6385379433631897
1597794563.564373,398511,0.6912897825241089
1597794565.3226292,398771,0.6959272623062134
1597794566.414547,398936,0.6673132181167603
1597794568.093413,399197,0.6919990181922913
1597794568.1810281,399207,0.6846290826797485
1597794573.473294,400000,0.6865537166595459


==> data/defender_curve.csv <==
Wall time,Step,Value
1597794602.945677,1168,0.8054052591323853
1597794605.9137769,1475,0.8031516075134277
1597794606.551306,1537,0.8317244052886963
1597794607.018534,1587,0.8229639530181885
1597794607.603713,1648,0.8265146017074585
1597794615.161109,2437,0.8276487588882446
1597794618.161986,2738,0.8332289457321167
1597794619.484075,2878,0.805830717086792
1597794623.681123,3308,0.8237457275390625
1597794624.4449742,3390,0.8142899870872498
1597794625.3741481,3487,0.8105021715164185
1597794632.6968691,4247,0.7975148558616638
1597794644.817173,5493,0.8193337321281433
1597794651.584851,6135,0.8050248026847839
1597794659.030875,6908,0.768076479434967
1597794659.793175,6991,0.8180820345878601
1597794666.937649,7700,0.8249653577804565
1597794667.049929,7712,0.8002263307571411
1597794669.457346,7967,0.8121441006660461
1597794674.3487859,8464,0.8257688283920288
1597794677.699977,8799,0.8376666307449341
1597794678.031137,8834,0.8367019891738892
1597794681.3386502,9181,0.8269208073616028
1597794681.752557,9222,0.8135999441146851
1597794684.4928918,9499,0.7763252258300781
1597794691.815169,10261,0.8109017014503479
1597794693.807841,10469,0.8363471031188965
1597794702.92572,11400,0.8109624981880188
1597794708.0108411,11906,0.8231801986694336
1597794708.604023,11967,0.7847827672958374
1597794714.3011892,12533,0.8132998943328857
1597794714.6220539,12567,0.8206954598426819
1597794718.528634,12970,0.7883142828941345
1597794727.27165,13878,0.80085289478302
1597794728.761642,14035,0.8022685050964355
1597794741.113635,15295,0.8123575448989868
1597794744.77125,15669,0.8156874775886536
1597794745.8232791,15780,0.8240184783935547
1597794752.5406022,16474,0.8145188093185425
1597794758.728687,17117,0.8074032068252563
1597794765.941652,17858,0.8116834759712219
1597794768.245497,18098,0.8157213926315308
1597794770.3982909,18318,0.829387903213501
1597794772.62926,18544,0.8108003735542297
1597794791.8066518,20532,0.8070597648620605
1597794792.933635,20641,0.8161889314651489
1597794793.8510458,20732,0.8263564109802246
1597794797.072277,21063,0.7809338569641113
1597794798.9144251,21245,0.8271192312240601
1597794801.780709,21540,0.8149166107177734
1597794802.207103,21579,0.839276134967804
1597794804.230876,21783,0.8088192939758301
1597794804.9151418,21856,0.7984137535095215
1597794807.057444,22081,0.8040729761123657
1597794807.6514409,22145,0.7984740734100342
1597794809.349529,22320,0.8148477077484131
1597794819.676907,23331,0.796722412109375
1597794819.938335,23359,0.8125791549682617
1597794828.922533,24287,0.8148477077484131
1597794829.642821,24362,0.8004534244537354
1597794830.286038,24428,0.794581949710846
1597794832.631513,24671,0.8244466781616211
1597794832.938257,24702,0.8502985239028931
1597794837.1538649,25148,0.8138653039932251
1597794838.495945,25283,0.81495201587677
1597794838.887949,25323,0.7973850965499878
1597794842.787173,25728,0.8230694532394409
1597794844.85968,25935,0.8162657022476196
1597794847.9738848,26254,0.826813817024231
1597794863.008359,27798,0.820591151714325
1597794870.8575418,28604,0.8367400169372559
1597794884.2820532,29971,0.807935893535614
1597794884.539256,29997,0.8201279640197754
1597794887.2090619,30264,0.8197308778762817
1597794892.6503448,30830,0.8215716481208801
1597794894.2940931,31006,0.8074444532394409
1597794898.8416588,31471,0.8285008668899536
1597794900.235639,31613,0.7874661087989807
1597794901.134424,31707,0.8212183117866516
1597794901.2659001,31721,0.8252058029174805
1597794907.956456,32407,0.8298174142837524
1597794908.299835,32444,0.8231935501098633
1597794913.770001,32937,0.8394110202789307
1597794919.8481941,33436,0.8370992541313171
1597794924.8323112,33895,0.831146776676178
1597794924.937255,33903,0.8189491033554077
1597794927.698156,34182,0.8392707109451294
1597794929.592865,34376,0.8178282976150513
1597794933.770936,34738,0.801742672920227
1597794933.8888571,34750,0.8150623440742493
1597794934.246582,34786,0.8077757954597473
1597794934.8184059,34840,0.8200211524963379
1597794935.172809,34877,0.8240891695022583
1597794935.5537028,34914,0.8105291724205017
1597794936.914582,35037,0.825437068939209
1597794940.18518,35363,0.8177605867385864
1597794941.881402,35526,0.8262942433357239
1597794942.6421912,35600,0.824901819229126
1597794951.3019872,36484,0.8312312364578247
1597794955.8552918,36954,0.8229058980941772
1597794956.651157,37038,0.8135364055633545
1597794962.407178,37630,0.8102115988731384
1597794962.679477,37660,0.8325521349906921
1597794964.604278,37851,0.7920387387275696
1597794968.230985,38203,0.8095850348472595
1597794971.147003,38490,0.8256836533546448
1597794974.214754,38765,0.8271827101707458
1597794975.659292,38877,0.8285622596740723
1597794987.232826,39721,0.8449506759643555
1597794988.789278,39841,0.8379647731781006
1597794994.621579,40297,0.8020952939987183
1597794999.329258,40703,0.8190718293190002
1597795010.0395362,41721,0.8232923746109009
1597795010.7688801,41794,0.8204898834228516
1597795016.770627,42272,0.8168284893035889
1597795026.8137631,43135,0.8224735260009766
1597795030.398981,43469,0.8317931294441223
1597795042.419234,44640,0.8499947190284729
1597795043.168607,44712,0.8211182355880737
1597795044.155767,44806,0.8399404883384705
1597795046.0777202,44994,0.8579773306846619
1597795046.965346,45074,0.8398715853691101
1597795048.333204,45201,0.829269289970398
1597795048.842643,45252,0.8364115953445435
1597795049.4118662,45305,0.8493046164512634
1597795054.930109,45817,0.8113961219787598
1597795056.5084002,45965,0.8251476883888245
1597795061.619574,46373,0.8545080423355103
1597795063.199014,46508,0.8191988468170166
1597795065.244849,46659,0.8298909664154053
1597795075.316417,47335,0.833415150642395
1597795076.4427571,47414,0.8153522610664368
1597795087.3539789,48302,0.7976705431938171
1597795092.009013,48745,0.8335123658180237
1597795094.4640021,48971,0.8307226896286011
1597795096.714,49182,0.8263577222824097
1597795107.822182,50273,0.8375042080879211
1597795108.574568,50352,0.8312258124351501
1597795115.446542,51057,0.8482227921485901
1597795123.387865,51820,0.8225698471069336
1597795126.521451,52135,0.8346303701400757
1597795127.4861639,52228,0.8202225565910339
1597795133.329219,52799,0.8400647640228271
1597795142.361901,53683,0.8179240822792053
1597795144.661387,53907,0.8599560260772705
1597795144.98279,53940,0.810998797416687
1597795146.501421,54093,0.8242156505584717
1597795146.672897,54108,0.7945915460586548
1597795150.281688,54469,0.809177577495575
1597795154.089489,54863,0.8411450982093811
1597795163.490273,55808,0.8325318694114685
1597795173.032762,56767,0.8106848001480103
1597795178.402831,57338,0.8420189619064331
1597795180.107897,57522,0.8320423364639282
1597795183.039943,57821,0.8408074975013733
1597795201.5481129,59720,0.8168307542800903
1597795201.789262,59747,0.8499838709831238
1597795201.947056,59764,0.821753978729248
1597795207.0821,60265,0.852329432964325
1597795216.703508,61180,0.832125186920166
1597795216.764951,61186,0.8200036287307739
1597795219.673107,61476,0.8373668193817139
1597795227.602623,62277,0.8265537023544312
1597795235.969934,63140,0.8372801542282104
1597795240.07482,63548,0.8677545785903931
1597795251.7740328,64672,0.8435367941856384
1597795253.694568,64866,0.8620243072509766
1597795260.103699,65522,0.842186450958252
1597795263.713595,65890,0.8486455678939819
1597795271.142982,66644,0.8532819151878357
1597795282.559173,67788,0.846756100654602
1597795284.3955479,67977,0.8276336193084717
1597795284.829869,68022,0.8335652351379395
1597795288.894319,68441,0.8503351211547852
1597795305.847695,70186,0.8246912956237793
1597795308.520332,70456,0.8676316142082214
1597795311.100567,70720,0.8443163633346558
1597795313.13121,70916,0.846857488155365
1597795318.4775748,71463,0.8442108631134033
1597795319.712469,71581,0.8545605540275574
1597795320.472018,71657,0.852927565574646
1597795323.781804,71997,0.8676328659057617
1597795328.042036,72429,0.8643971085548401
1597795332.848027,72907,0.8456317782402039
1597795333.3149,72958,0.8221904039382935
1597795333.52843,72980,0.8461011052131653
1597795333.864446,73013,0.8446817994117737
1597795334.105709,73038,0.8362551927566528
1597795336.6617541,73298,0.8532665967941284
1597795340.791255,73724,0.866269052028656
1597795343.6227689,74010,0.8581653833389282
1597795367.9443278,76488,0.8441177606582642
1597795375.292555,77219,0.8772998452186584
1597795377.820071,77483,0.852091908454895
1597795379.690489,77674,0.8433115482330322
1597795380.8647559,77791,0.8931834697723389
1597795382.01113,77907,0.8490602374076843
1597795382.087731,77914,0.8677908182144165
1597795394.4958441,79209,0.8851779699325562
1597795399.836568,79776,0.8549737334251404
1597795401.212384,79921,0.8598202466964722
1597795401.747287,79974,0.8537471294403076
1597795402.120505,80006,0.8513492345809937
1597795412.0653381,81032,0.8422752618789673
1597795412.727913,81101,0.8657584190368652
1597795415.468802,81391,0.8696059584617615
1597795415.637654,81407,0.8548994064331055
1597795417.253354,81577,0.8696508407592773
1597795417.622584,81614,0.8801999688148499
1597795421.37584,81997,0.8427088260650635
1597795421.583454,82016,0.859196662902832
1597795438.379733,83771,0.8501026630401611
1597795443.242885,84268,0.8322961330413818
1597795454.362405,85410,0.835979700088501
1597795456.143096,85602,0.8593098521232605
1597795460.745825,86090,0.8552250266075134
1597795469.679504,87015,0.8780799508094788
1597795477.094615,87781,0.871227502822876
1597795478.07837,87866,0.8921003341674805
1597795479.601366,88009,0.8611670136451721
1597795483.3430111,88394,0.8610668778419495
1597795490.672982,89138,0.865691065788269
1597795496.003754,89675,0.8729416131973267
1597795502.619884,90348,0.8598918914794922
1597795502.768536,90364,0.8896900415420532
1597795508.772463,90974,0.8499623537063599
1597795511.336525,91238,0.8649263381958008
1597795521.899572,92301,0.8736035227775574
1597795525.060102,92625,0.8823422193527222
1597795525.275681,92648,0.8646674156188965
1597795529.930592,93121,0.8718909025192261
1597795536.4935942,93789,0.8521687984466553
1597795540.992995,94224,0.8553062677383423
1597795543.509954,94472,0.8644839525222778
1597795547.796653,94902,0.8783107399940491
1597795554.049102,95537,0.8691969513893127
1597795556.551135,95785,0.8864623308181763
1597795559.220654,96058,0.8763456344604492
1597795562.355972,96378,0.8856936693191528
1597795563.33104,96481,0.8672062158584595
1597795571.31668,97302,0.8557166457176208
1597795573.625951,97536,0.8695073127746582
1597795585.944811,98797,0.8642945885658264
1597795587.79296,98987,0.878471314907074
1597795590.0416372,99213,0.8821381330490112
1597795592.506659,99475,0.8746894598007202
1597795598.427382,100056,0.8669091463088989
1597795606.534605,100885,0.8867257833480835
1597795613.366463,101590,0.8529782295227051
1597795615.9421911,101859,0.8489857912063599
1597795616.536,101918,0.8843759894371033
1597795617.3495228,101998,0.8862283825874329
1597795618.0860312,102073,0.8676062226295471
1597795620.718713,102336,0.879137396812439
1597795626.3417768,102924,0.8892531991004944
1597795626.518116,102944,0.8653548955917358
1597795635.434179,103881,0.8727740049362183
1597795635.758757,103912,0.8788713812828064
1597795636.2838268,103967,0.8633237481117249
1597795636.639337,104002,0.8767902255058289
1597795636.735293,104012,0.8680030107498169
1597795641.459648,104518,0.8851661682128906
1597795645.859909,104948,0.8820137977600098
1597795649.450557,105277,0.8802708387374878
1597795650.0897338,105335,0.8770997524261475
1597795655.806443,105897,0.8702406287193298
1597795656.099841,105925,0.8978893756866455
1597795657.711936,106094,0.8719122409820557
1597795661.0685298,106435,0.8857356309890747
1597795664.316237,106775,0.8773655295372009
1597795664.451967,106789,0.878876805305481
1597795669.101115,107268,0.8762393593788147
1597795672.08647,107567,0.869449257850647
1597795684.6367722,108838,0.8659257292747498
1597795691.8686411,109587,0.870596706867218
1597795698.782766,110302,0.8899124264717102
1597795703.8350358,110823,0.8868082761764526
1597795707.767914,111225,0.8727821111679077
1597795709.607605,111419,0.9025396108627319
1597795711.787148,111642,0.8650633096694946
1597795718.171505,112324,0.875943660736084
1597795721.90675,112699,0.8797413110733032
1597795723.91798,112916,0.8718432784080505
1597795733.602005,113903,0.861781656742096
1597795737.6776772,114323,0.8783794641494751
1597795741.6968188,114742,0.866224467754364
1597795744.019152,114981,0.8757885098457336
1597795746.926223,115293,0.8762529492378235
1597795754.6056361,116097,0.883519172668457
1597795758.557815,116507,0.8859978914260864
1597795758.676766,116519,0.8789399862289429
1597795762.388025,116879,0.8717333674430847
1597795770.255629,117674,0.8770613670349121
1597795770.684054,117712,0.8858480453491211
1597795771.351264,117784,0.8645168542861938
1597795773.8976681,118048,0.8678909540176392
1597795779.97119,118636,0.8748551607131958
1597795781.900909,118826,0.8961519002914429
1597795783.001636,118942,0.867996335029602
1597795785.414824,119191,0.8692886829376221
1597795793.660241,119999,0.8884457945823669
1597795796.671633,120303,0.8781629204750061
1597795815.145055,122193,0.8574939966201782
1597795815.154583,122194,0.8814080357551575
1597795816.686804,122333,0.8791992664337158
1597795817.0183098,122363,0.8597229719161987
1597795817.518079,122404,0.8698717355728149
1597795821.799624,122836,0.8787028789520264
1597795825.500572,123206,0.8319376707077026
1597795829.6256058,123623,0.8868861198425293
1597795829.737192,123635,0.8964954614639282
1597795834.042586,124069,0.8973457217216492
1597795839.748391,124667,0.8801312446594238
1597795844.849246,125198,0.890766978263855
1597795855.446538,126291,0.858794093132019
1597795877.3359559,128543,0.8616007566452026
1597795878.2386339,128638,0.8986002206802368
1597795882.81272,129113,0.8802750110626221
1597795893.037205,130147,0.8816423416137695
1597795894.640314,130319,0.8766834735870361
1597795895.526745,130407,0.8676437735557556
1597795896.6985412,130503,0.8676921725273132
1597795900.890642,130926,0.8955791592597961
1597795902.360824,131072,0.8829265832901001
1597795918.496414,132681,0.8919382095336914
1597795919.074663,132735,0.8774778842926025
1597795920.511285,132877,0.8968044519424438
1597795928.306066,133677,0.8714262247085571
1597795930.69471,133917,0.8946421146392822
1597795939.850589,134861,0.8616434931755066
1597795941.3965309,135008,0.8818961977958679
1597795945.1090539,135377,0.8912968635559082
1597795945.235442,135390,0.8870083093643188
1597795946.0659242,135475,0.9014263153076172
1597795950.0954628,135878,0.880685031414032
1597795957.130371,136616,0.8854357004165649
1597795959.598748,136873,0.8694518804550171
1597795962.810004,137210,0.8788065910339355
1597795967.4127119,137674,0.835689127445221
1597795967.45937,137679,0.8939222693443298
1597795971.202571,138056,0.8778828382492065
1597795976.133815,138566,0.8676912784576416
1597795989.129874,139940,0.8751657605171204
1597795992.191377,140259,0.8525369167327881
1597795993.8076642,140404,0.8767308592796326
1597795994.2488792,140450,0.8678171634674072
1597795999.435385,140976,0.8883544206619263
1597795999.849626,141016,0.8657257556915283
1597796000.131837,141046,0.888763427734375
1597796000.229959,141056,0.871163010597229
1597796000.975778,141132,0.8872033953666687
1597796007.0258482,141751,0.8581039905548096
1597796009.3378098,141990,0.8805582523345947
1597796011.592265,142223,0.8756763339042664
1597796018.006597,142890,0.8697081804275513
1597796020.933598,143197,0.8704402446746826
1597796020.943497,143198,0.87606281042099
1597796026.392907,143752,0.8823689222335815
1597796027.932043,143893,0.8733005523681641
1597796031.0331452,144187,0.8669087290763855
1597796032.584209,144343,0.8715196251869202
1597796037.129834,144793,0.8698463439941406
1597796038.444302,144919,0.8791752457618713
1597796041.573247,145227,0.856001615524292
1597796042.122807,145286,0.8625214099884033
1597796043.3136299,145405,0.8651753664016724
1597796061.8154612,147313,0.8919064998626709
1597796065.7799292,147697,0.8678989410400391
1597796073.8094878,148492,0.8505914211273193
1597796080.541445,149190,0.8624751567840576
1597796082.78895,149425,0.8823083639144897
1597796083.931648,149547,0.894605278968811
1597796084.567592,149605,0.894169270992279
1597796085.279412,149674,0.868459939956665
1597796085.3165922,149678,0.8825798034667969
1597796092.771119,150443,0.8496973514556885
1597796095.1297011,150684,0.8485212326049805
1597796097.183445,150887,0.8587276935577393
1597796105.777625,151759,0.8671494126319885
1597796106.831289,151864,0.9028306007385254
1597796108.5354419,152043,0.8761594295501709
1597796108.661858,152057,0.8797520995140076
1597796108.985971,152093,0.8997622132301331
1597796109.388345,152134,0.8742988109588623
1597796110.276361,152228,0.8779762983322144
1597796110.7323132,152277,0.8732594847679138
1597796113.3352141,152544,0.8695199489593506
1597796123.490439,153524,0.8877748250961304
1597796125.926673,153767,0.8798636794090271
1597796145.013129,155665,0.8763598203659058
1597796150.2072709,156190,0.8725465536117554
1597796154.050907,156585,0.876561164855957
1597796155.3883562,156721,0.8777452111244202
1597796155.5355241,156736,0.874358057975769
1597796164.662403,157653,0.860754132270813
1597796168.4696581,158046,0.8682975769042969
1597796168.649238,158065,0.8593854904174805
1597796169.2681909,158131,0.8641579151153564
1597796170.757182,158292,0.8605130910873413
1597796172.1905532,158431,0.8572123050689697
1597796174.325196,158624,0.8872169256210327
1597796191.766042,160409,0.8920948505401611
1597796195.273103,160780,0.8987607955932617
1597796199.956052,161203,0.8819448351860046
1597796200.436955,161253,0.8670455813407898
1597796202.106049,161425,0.8581355214118958
1597796202.446857,161462,0.9033088088035583
1597796204.884296,161709,0.8655902147293091
1597796209.492697,162160,0.8856210708618164
1597796209.756961,162188,0.8635926246643066
1597796211.58656,162365,0.8845446705818176
1597796217.390466,162951,0.8473911285400391
1597796219.26563,163143,0.8530561327934265
1597796219.890008,163207,0.8743841648101807
1597796224.038982,163584,0.8967245817184448
1597796226.4144828,163790,0.8885998725891113
1597796231.539498,164297,0.8830580711364746
1597798492.559231,165623,0.8775168657302856
1597798513.473421,166464,0.8848488926887512
1597798525.393593,166598,0.8795840740203857
1597798543.246392,166801,0.8917949199676514
1597798575.593483,167299,0.8924580812454224
1597798576.282887,167322,0.8657558560371399
1597798589.719836,167948,0.8826727867126465
1597798596.904822,168235,0.8868257999420166
1597798600.3025868,168397,0.8958911895751953
1597798606.569921,168645,0.8750830292701721
1597798618.517965,169038,0.8738759756088257
1597798623.077614,169181,0.8666539192199707
1597798629.297437,169390,0.8552571535110474
1597798637.78064,169721,0.8551843762397766
1597798651.550864,170324,0.8740598559379578
1597798656.752419,170555,0.8762637376785278
1597798663.910348,170874,0.8833550214767456
1597798665.875891,170964,0.8774588108062744
1597798670.882764,171189,0.8707364797592163
1597798677.4092329,171496,0.8744962215423584
1597798692.643862,172213,0.8862651586532593
1597798701.603235,172621,0.8789820075035095
1597798702.413963,172660,0.8672808408737183
1597798702.615865,172670,0.8996438980102539
1597798718.719424,173417,0.8877381086349487
1597798730.171902,173973,0.8714389801025391
1597798732.654509,174094,0.8601880073547363
1597798734.3009548,174175,0.8668036460876465
1597798736.8255832,174296,0.870381236076355
1597798742.024035,174557,0.8832889199256897
1597798745.626984,174746,0.8812243938446045
1597798758.52352,175415,0.8784213066101074
1597798763.346923,175648,0.8887137174606323
1597798773.630336,176171,0.8604164719581604
1597798775.622166,176274,0.8867982625961304
1597798792.900061,177082,0.8904664516448975
1597798796.9645429,177284,0.8765442967414856
1597798803.161978,177584,0.88136887550354
1597798825.682135,178686,0.8768879175186157
1597798827.4514089,178778,0.8808987140655518
1597801223.208562,179193,0.8905861377716064
1597801228.8793159,179662,0.8942378759384155
1597801229.3380082,179702,0.8814237117767334
1597801254.6383328,180197,0.8768927454948425
1597801301.056045,180967,0.8776605129241943
1597801305.439796,181316,0.884482741355896
1597801313.2077801,182050,0.865095317363739
1597801313.250714,182054,0.8779247999191284
1597801314.094265,182109,0.8924990892410278
1597801318.151416,182464,0.8930385112762451
1597801319.896739,182637,0.8839532136917114
1597801324.3533561,183088,0.8884015083312988
1597801332.0210109,183836,0.8942126035690308
1597801332.564163,183890,0.8843840956687927
1597801333.1498399,183945,0.8599796295166016
1597801333.201959,183950,0.8884961009025574
1597801336.0618129,184225,0.8916711807250977
1597801336.547426,184272,0.8964300155639648
1597801336.56884,184274,0.8903272151947021
1597801338.769749,184487,0.8970735669136047
1597801339.951909,184599,0.878016471862793
1597801345.668215,185150,0.8600627183914185
1597801352.140513,185746,0.8863203525543213
1597801355.376409,186059,0.8983328342437744
1597801365.016524,187006,0.873350977897644
1597801367.2884102,187233,0.8849709033966064
1597801371.9198668,187689,0.8750673532485962
1597801372.227978,187717,0.8854712247848511
1597801375.9740002,188091,0.8629928827285767
1597801376.486778,188141,0.8694887161254883
1597801381.266047,188601,0.8662879467010498
1597801382.030078,188675,0.8676395416259766
1597801384.89183,188944,0.8670943975448608
1597801385.3569448,188990,0.8744473457336426
1597801398.1340249,190253,0.8748686909675598
1597801398.200356,190260,0.8915590047836304
1597801398.8378701,190323,0.896911084651947
1597802243.4301581,190934,0.8983591794967651
1597802247.466717,191339,0.8957263231277466
1597802251.519413,191443,0.900731086730957
1597804740.9704719,193216,0.8884518146514893
1597804803.331499,195622,0.9090145230293274
1597804820.9069839,196298,0.8823307752609253
1597804823.3743172,196401,0.8536731004714966
1597804828.323211,196620,0.8662067651748657
1597804846.667157,197497,0.884443998336792
1597804853.398845,197727,0.8786751627922058
1597804854.54033,197777,0.8506579399108887
1597804860.0913532,198129,0.8821204900741577
1597804873.07449,199202,0.8857251405715942
1597804879.523446,199852,0.8946183323860168
1597804879.5679512,199856,0.8837221264839172
1597804883.5112782,200260,0.8456867933273315
1597804883.7843242,200288,0.8590102195739746
1597804887.496285,200663,0.8956857919692993
1597804887.52605,200666,0.8699855804443359
1597804893.0439649,201212,0.8815804123878479
1597804893.595684,201267,0.8772972822189331
1597804905.310261,202402,0.863453209400177
1597804909.056463,202786,0.876725435256958
1597804910.396767,202921,0.8748102784156799
1597804914.527717,203344,0.8445611000061035
1597804915.664487,203463,0.8861030340194702
1597804920.59971,203970,0.8969336152076721
1597804923.10751,204232,0.8762152194976807
1597804937.851112,205754,0.8761677742004395
1597804944.4479628,206433,0.890844464302063
1597804951.0697541,207111,0.8634980916976929
1597804960.9466398,208051,0.8575379848480225
1597804966.3698199,208610,0.8811144232749939
1597804973.8582232,209336,0.8652670979499817
1597805874.159522,209749,0.8664244413375854
1597805876.075824,209935,0.882447361946106
1597805889.702167,210413,0.8712345957756042
1597805939.540054,210989,0.8790386915206909
1597805942.6931531,211192,0.870599627494812
1597805956.4581451,212242,0.877062201499939
1597805961.3866591,212697,0.8958210349082947
1597805975.8584561,214100,0.8340146541595459
1597805976.563827,214177,0.8759071826934814
1597806050.645013,214868,0.8585065603256226
1597806052.804102,215086,0.8764363527297974
1597806053.198206,215121,0.869915246963501
1597806067.492353,215611,0.8803925514221191
1597806072.4622788,215673,0.9011353254318237
1597806077.387869,215728,0.8704339265823364
1597806718.200373,216331,0.8928337097167969
1597806728.266447,216954,0.8836667537689209
1597806729.26128,217024,0.8799169659614563
1597806729.6267798,217053,0.8922003507614136
1597806749.379931,218453,0.8629316091537476
1597806752.080443,218702,0.8832994103431702
1597806753.9469981,218868,0.8670629262924194
1597806757.745097,219221,0.8612862229347229
1597806757.986882,219244,0.8460228443145752
1597806771.311347,220515,0.8829283118247986
1597806774.4706109,220791,0.862538754940033
1597806775.2261372,220862,0.8875130414962769
1597806779.246356,221266,0.8851779699325562
1597806784.08063,221722,0.8696581721305847
1597806785.287403,221838,0.8514173030853271
1597806789.823045,222271,0.8870810270309448
1597806797.2600162,222949,0.8859223127365112
1597806798.2159202,223045,0.8684633374214172
1597806813.021423,224538,0.8737055063247681
1597806825.918019,225846,0.8840841054916382
1597806829.463306,226205,0.8662904500961304
1597806839.809559,227248,0.876738965511322
1597806840.7614021,227346,0.8895845413208008
1597806840.869565,227358,0.883182168006897
1597806843.171624,227596,0.8546821475028992
1597806851.175662,228412,0.8851610422134399
1597806856.613149,228966,0.8763665556907654
1597806856.632063,228968,0.8587377071380615
1597806858.587241,229172,0.8818532228469849
1597806862.713126,229584,0.8614028692245483
1597806862.739986,229587,0.8474881649017334
1597806866.797172,230000,0.8757715225219727
1597806869.588991,230291,0.876796543598175
1597806871.121207,230445,0.8584632873535156
1597806872.390614,230574,0.8877688050270081
1597806875.908066,230938,0.8627650737762451
1597806878.939062,231244,0.8925381302833557
1597806880.153054,231372,0.888343095779419
1597806886.4991,232024,0.8707928657531738
1597806896.656117,233061,0.8611280918121338
1597806897.749117,233175,0.8760731220245361
1597806897.925447,233193,0.8718926906585693
1597806900.427448,233436,0.8891607522964478
1597806910.684845,234471,0.8765062093734741
1597806910.704179,234473,0.8842378258705139
1597806910.827418,234486,0.8611778020858765
1597806912.2772322,234633,0.8848226070404053
1597806914.021722,234810,0.882201611995697
1597806915.303585,234938,0.87547767162323
1597806920.4281359,235459,0.8504999279975891
1597806924.988929,235918,0.8782370090484619
1597806926.4208488,236060,0.8533881306648254
1597806927.973889,236216,0.8554012775421143
1597806928.892503,236310,0.8886633515357971
1597806942.8250592,237739,0.876537561416626
1597806944.5016088,237907,0.8821381330490112
1597806955.897076,239048,0.8797017931938171
1597806958.430377,239306,0.8697479367256165
1597806961.5699258,239616,0.8805797696113586
1597806963.475447,239815,0.866590142250061
1597806968.615167,240339,0.8696737289428711
1597806976.0656571,241095,0.888696014881134
1597806990.367409,242532,0.8614367246627808
1597806991.3021429,242630,0.8758112192153931
1597806995.500757,243065,0.8714497089385986
1597806998.23897,243342,0.874445915222168
1597807010.240433,244572,0.8918275833129883
1597807023.3143291,245901,0.878447413444519
1597807032.873644,246715,0.8754793405532837
1597807036.234886,247051,0.8528145551681519
1597807044.996465,247940,0.8824814558029175
1597807050.647037,248508,0.8894131183624268
1597807051.8605251,248635,0.85013347864151
1597807052.431946,248695,0.8826490640640259
1597807058.2716448,249293,0.8822016716003418
1597807059.677171,249436,0.8454303741455078
1597807064.805111,249961,0.8985880613327026
1597807065.5742002,250040,0.8893883228302002
1597807072.50452,250677,0.8817370533943176
1597807076.357248,251025,0.886004626750946
1597807076.543932,251045,0.8696613907814026
1597807078.4827268,251243,0.855481743812561
1597807084.6543,251870,0.8760056495666504
1597807088.04705,252196,0.8769241571426392
1597807089.266386,252320,0.8710711002349854
1597807093.001177,252696,0.8729643821716309
1597807093.983825,252797,0.8692466616630554
1597807094.1309812,252810,0.873011589050293
1597807096.63101,253067,0.861897349357605
1597807099.355042,253340,0.9034335017204285
1597807101.8492851,253586,0.8974928855895996
1597807105.6649652,253964,0.8842774629592896
1597807107.978982,254201,0.8629874587059021
1597807110.3616698,254440,0.8796294927597046
1597807118.8366,255295,0.8716616630554199
1597807120.1408389,255423,0.8846850395202637
1597807121.889045,255602,0.8829768896102905
1597807122.7374,255691,0.8865522146224976
1597807129.829403,256405,0.8671414852142334
1597807130.3895118,256463,0.8653324842453003
1597807135.7356522,256996,0.8768388628959656
1597807143.178679,257731,0.858656644821167
1597807145.251961,257946,0.8874524235725403
1597807156.488708,259063,0.8635772466659546
1597807157.920807,259208,0.8973312377929688
1597807159.385451,259351,0.8546851277351379
1597807159.9507048,259407,0.8716752529144287
1597807161.544645,259569,0.8626916408538818
1597807165.5139918,259960,0.8927901387214661
1597807167.071788,260112,0.8850475549697876
1597807167.181758,260123,0.8637813329696655
1597807173.454425,260737,0.886662483215332
1597807176.452791,261014,0.8851228952407837
1597807176.664143,261036,0.8537810444831848
1597807178.448597,261212,0.8587419986724854
1597807181.646446,261532,0.8783870935440063
1597807185.7155452,261954,0.8732048273086548
1597807199.451364,263326,0.877582848072052
1597807201.231678,263513,0.8745606541633606
1597807201.372669,263528,0.8687053918838501
1597807202.047539,263599,0.8687242865562439
1597807204.694706,263854,0.8492029905319214
1597807204.800029,263864,0.8792939186096191
1597807210.039895,264301,0.8685001730918884
1597807216.840968,264948,0.8770347237586975
1597807219.5206919,265213,0.8969232439994812
1597807226.804841,265961,0.8506261706352234
1597807229.8350909,266273,0.8898507356643677
1597807233.1106849,266602,0.878770112991333
1597807233.986953,266695,0.8753859996795654
1597807238.357281,267125,0.8835321664810181
1597807240.109751,267310,0.9005692005157471
1597807243.6749399,267659,0.8761492371559143
1597807248.7452888,268161,0.8531873226165771
1597807253.46017,268644,0.8852264881134033
1597807253.5182772,268650,0.8821054697036743
1597807255.076433,268807,0.8578612208366394
1597807255.095186,268809,0.8662711977958679
1597807255.919769,268898,0.8811169266700745
1597807264.485228,269688,0.8862900733947754
1597807264.786471,269717,0.8704363703727722
1597807270.4259992,270273,0.8709589242935181
1597807281.569079,271342,0.8799071907997131
1597807284.1500711,271594,0.8761148452758789
1597807286.8222249,271862,0.8872512578964233
1597807288.6415849,272053,0.8757452368736267
1597807289.955437,272186,0.9024448394775391
1597807294.181397,272557,0.8893967270851135
1597807302.9906409,273074,0.8984499573707581
1597807305.954896,273345,0.8742382526397705
1597807309.8989031,273752,0.87831050157547
1597807312.334862,273939,0.891181468963623
1597807326.3472,274784,0.8639154434204102
1597807350.078989,276403,0.8417261242866516
1597807350.107439,276406,0.8588712215423584
1597807351.281814,276527,0.8654939532279968
1597807355.097769,276899,0.8875246047973633
1597807363.6886961,277768,0.8890306949615479
1597807370.4404821,278440,0.8803691864013672
1597807383.167302,279748,0.8614765405654907
1597807384.4195142,279880,0.8662816286087036
1597807386.072513,280049,0.88807213306427
1597807390.1441972,280473,0.8886082172393799
1597807390.236373,280482,0.8943761587142944
1597807390.451478,280502,0.8869930505752563
1597807394.150202,280891,0.8639382123947144
1597807399.556276,281454,0.8497085571289062
1597807401.205951,281619,0.8823622465133667
1597807404.007545,281905,0.8856238126754761
1597807407.5445209,282278,0.8769406080245972
1597807410.044467,282537,0.8809102773666382
1597807411.644245,282703,0.8708012700080872
1597807416.70152,283230,0.8755382299423218
1597807420.7406342,283651,0.8691492080688477
1597807430.891289,284707,0.8882647156715393
1597807437.166164,285304,0.8871299624443054
1597807443.598552,285887,0.8714129328727722
1597807450.844736,286538,0.8758056163787842
1597807457.7128599,287212,0.8637087941169739
1597807457.924066,287235,0.9058789014816284
1597807462.447167,287704,0.866553008556366
1597807466.5630798,288136,0.8587336540222168
1597807466.634509,288144,0.8791306018829346
1597807469.214474,288387,0.8957238793373108
1597807482.8176599,289761,0.845794677734375
1597807484.581941,289938,0.8820017576217651
1597807484.91312,289975,0.8706982731819153
1597807487.796291,290253,0.9016510248184204
1597807488.940823,290365,0.8540810346603394
1597807493.664445,290855,0.8657135367393494
1597807494.5296938,290944,0.8714332580566406
1597807494.9716601,290986,0.8928215503692627
1597807503.0163572,291817,0.8671696186065674
1597807521.8061361,293760,0.8707011938095093
1597807524.362427,294018,0.8540513515472412
1597807532.07597,294827,0.8587137460708618
1597807533.790827,295002,0.8867107629776001
1597807535.9146318,295227,0.8533707857131958
1597807547.2735958,296409,0.8584783673286438
1597807548.806018,296574,0.8810997009277344
1597807561.3388002,297882,0.8798636198043823
1597807564.232956,298186,0.8713223934173584
1597807565.33388,298300,0.8845298290252686
1597807575.474215,299352,0.8842689990997314
1597807576.067339,299414,0.8833493590354919
1597807583.35643,300169,0.8889621496200562
1597807586.318169,300486,0.9047565460205078
1597807586.9125729,300549,0.8671029806137085
1597807598.558444,301715,0.8499091863632202
1597807599.691197,301834,0.8909759521484375
1597807601.271824,301994,0.875551700592041
1597807601.613618,302029,0.8702826499938965
1597807603.7908852,302259,0.8735654354095459
1597807609.480489,302830,0.8749224543571472
1597807615.255838,303432,0.8878719806671143
1597807615.83703,303495,0.8980826139450073
1597807622.147074,304067,0.8551468849182129
1597807631.5916018,305024,0.856108546257019
1597807634.118929,305280,0.8714262247085571
1597807637.0569339,305587,0.8717548847198486
1597807644.202792,306305,0.8594639301300049
1597807648.533765,306760,0.8645044565200806
1597807655.8219671,307507,0.8605928421020508
1597807663.313175,308271,0.8744498491287231
1597807671.636754,309125,0.8736246824264526
1597807674.364214,309412,0.863058865070343
1597807678.672949,309856,0.8974062204360962
1597807680.140081,310010,0.8766894936561584
1597807680.673714,310068,0.8647942543029785
1597807687.209252,310748,0.8888293504714966
1597807687.404595,310765,0.8738933205604553
1597807688.882189,310917,0.8743946552276611
1597807689.143092,310945,0.8817737102508545
1597807690.6884081,311107,0.88474041223526
1597807692.47485,311295,0.8754885196685791
1597807705.5883331,312640,0.8752955198287964
1597807710.7779672,313176,0.8761177659034729
1597807714.71051,313588,0.8747673034667969
1597807716.380786,313756,0.8670023679733276
1597807721.978845,314338,0.8531681895256042
1597807725.87885,314737,0.8874155879020691
1597807726.4249768,314793,0.8715319633483887
1597807727.542218,314907,0.8651401996612549
1597807727.919225,314948,0.866733729839325
1597807731.197103,315292,0.888556718826294
1597807735.953963,315781,0.8572908639907837
1597807736.381314,315824,0.8813236951828003
1597807739.866666,316170,0.8899927735328674
1597807743.9174569,316590,0.8667041063308716
1597807749.791004,317197,0.8559718728065491
1597807755.581836,317796,0.8811144232749939
1597807764.304211,318698,0.8876127004623413
1597807764.4142451,318707,0.8775007128715515
1597807767.303186,319007,0.8691251277923584
1597807771.52223,319410,0.8696995973587036
1597807775.615459,319829,0.866227388381958
1597807778.3540359,320112,0.8877627849578857
1597807781.5572531,320436,0.8706655502319336
1597807786.46208,320942,0.86697918176651
1597807787.167897,321014,0.8591501712799072
1597807789.720161,321283,0.8928135633468628
1597807790.748168,321392,0.8584754467010498
1597807793.795295,321706,0.8946033716201782
1597807794.1608682,321744,0.877606213092804
1597807795.261019,321859,0.8824054002761841
1597807795.938775,321928,0.8729345798492432
1597807796.198582,321956,0.8693323135375977
1597807800.393109,322384,0.8863325715065002
1597807810.1143942,323389,0.8477246761322021
1597807815.354113,323929,0.8711164593696594
1597807816.1128042,324009,0.8535598516464233
1597807816.494934,324050,0.8865255117416382
1597807821.1699278,324528,0.8658030033111572
1597807828.6521149,325305,0.8523659706115723
1597807832.371691,325690,0.8778386116027832
1597807835.9524539,326063,0.8711492419242859
1597807836.343742,326102,0.850752592086792
1597807848.640139,327380,0.8697031140327454
1597807851.490272,327677,0.8575937151908875
1597807864.540786,329039,0.8576382994651794
1597807869.559169,329544,0.865166962146759
1597807869.568726,329545,0.8674411177635193
1597807874.586519,330051,0.8825975656509399
1597807879.2717261,330543,0.8639743328094482
1597807880.9337542,330711,0.8703413009643555
1597807884.2405288,331048,0.8660812377929688
1597807884.883574,331113,0.8898440599441528
1597807886.970907,331332,0.8681255578994751
1597807893.092316,331970,0.867550253868103
1597807899.613377,332639,0.9058492183685303
1597807901.448216,332825,0.8729429244995117
1597807902.691305,332950,0.8863598108291626
1597807902.933672,332977,0.869913637638092
1597807904.3755279,333128,0.8794060349464417
1597807905.6443388,333259,0.8931808471679688
1597807910.121158,333721,0.8714669942855835
1597807910.958164,333807,0.864833414554596
1597807915.278583,334258,0.8715541362762451
1597807915.933388,334326,0.8655596971511841
1597807920.198571,334764,0.8735708594322205
1597807923.4230049,335100,0.864216685295105
1597807926.696755,335443,0.8363213539123535
1597807926.750258,335449,0.8869045972824097
1597807926.97441,335473,0.8674116730690002
1597807927.019247,335478,0.8743340969085693
1597807935.529397,336356,0.849399209022522
1597807938.093009,336627,0.8672751188278198
1597807945.514421,337384,0.8510222434997559
1597807945.598899,337393,0.8842273950576782
1597807945.956566,337427,0.8609591722488403
1597807948.822347,337725,0.859978437423706
1597807957.7504241,338645,0.8454383611679077
1597807968.37573,339709,0.8681629300117493
1597807968.740641,339737,0.867195725440979
1597807970.77985,339891,0.8738992810249329
1597807978.420678,340546,0.8803529143333435
1597807990.66693,341716,0.8851212859153748
1597808000.943275,342762,0.8560516834259033
1597808001.4127748,342808,0.8632166981697083
1597808001.5401568,342821,0.8755520582199097
1597808013.670013,344066,0.8576126098632812
1597808014.470191,344150,0.8646698594093323
1597808016.784273,344393,0.8735073804855347
1597808027.6343648,345504,0.863018274307251
1597808027.9308212,345534,0.8942681550979614
1597808029.7788239,345722,0.8773760795593262
1597808033.021149,346047,0.8902596831321716
1597808035.296509,346280,0.8748643398284912
1597808036.363735,346393,0.8865690231323242
1597808049.493504,347751,0.88930344581604
1597808053.0028732,348112,0.8787132501602173
1597808063.265595,349185,0.8777896165847778
1597808063.828773,349245,0.8738244771957397
1597808066.747555,349542,0.8749805688858032
1597808070.401442,349925,0.8918765783309937
1597808074.494847,350355,0.8736044764518738
1597808100.680723,353062,0.8610430955886841
1597808105.475998,353561,0.8622206449508667
1597808106.1224918,353629,0.8910499811172485
1597808106.168833,353634,0.8787378072738647
1597808111.756754,354206,0.8856790065765381
1597808121.787401,355252,0.8874039649963379
1597808145.659586,357695,0.8905810117721558
1597808146.292866,357759,0.8809817433357239
1597808157.6237829,358925,0.8856385946273804
1597808159.114113,359084,0.856890082359314
1597808159.943684,359163,0.887506365776062
1597808160.277149,359197,0.8854647874832153
1597808163.979371,359583,0.8827593326568604
1597808166.1754801,359808,0.8807592988014221
1597808167.8503392,359985,0.8435356616973877
1597808168.7944572,360084,0.8615831136703491
1597808171.68936,360383,0.8892797231674194
1597808173.486697,360572,0.8602856397628784
1597808175.5388649,360791,0.8587117195129395
1597808180.858295,361334,0.8712643384933472
1597808182.041893,361450,0.8833955526351929
1597808185.181441,361775,0.8518502116203308
1597808187.765137,362035,0.8742339611053467
1597808188.607292,362122,0.870829164981842
1597808195.523713,362846,0.8866190314292908
1597808196.338933,362929,0.895094633102417
1597808200.583734,363359,0.8772969245910645
1597808204.360631,363749,0.8592606782913208
1597808207.341978,364062,0.8882325291633606
1597808215.0074902,364842,0.8556476831436157
1597808215.092451,364851,0.854290246963501
1597808218.839206,365222,0.8981190919876099
1597808220.110435,365335,0.877463161945343
1597808222.707186,365600,0.8774896264076233
1597808224.318742,365771,0.8909390568733215
1597808224.594721,365799,0.8715262413024902
1597808230.082391,366368,0.8779447674751282
1597808235.4363022,366918,0.8559209108352661
1597808242.7236218,367656,0.891569972038269
1597808244.720268,367869,0.8712345957756042
1597808258.632001,369317,0.8824794888496399
1597808262.517249,369722,0.8780005574226379
1597808266.1119099,370094,0.8643651008605957
1597808272.043659,370706,0.8750722408294678
1597808275.3803189,371002,0.8903166055679321
1597808275.509587,371015,0.8949699401855469
1597808283.4266508,371838,0.8778815865516663
1597808286.191473,372126,0.9038680791854858
1597808287.409327,372253,0.8811392784118652
1597808288.0451012,372316,0.8896387815475464
1597808292.1854599,372728,0.8820940256118774
1597808305.330105,374075,0.8733640909194946
1597808312.719973,374828,0.8707104921340942
1597808314.633603,375019,0.8593530654907227
1597808318.1895401,375388,0.8526903986930847
1597808322.716408,375856,0.8454509973526001
1597808324.607585,376052,0.8775628805160522
1597808326.6300008,376258,0.8593562841415405
1597808329.423151,376550,0.8641930222511292
1597808332.1747289,376829,0.8379354476928711
1597808338.648896,377488,0.8857665061950684
1597808343.243393,377966,0.8766270875930786
1597808344.640078,378112,0.856826663017273
1597808344.8644989,378136,0.8662296533584595
1597808346.236594,378283,0.8969402313232422
1597808347.1599748,378372,0.8738369345664978
1597808352.464177,378926,0.8840152025222778
1597808355.3637462,379232,0.8943936824798584
1597808365.6273558,380287,0.8922423124313354
1597808370.017231,380735,0.865286111831665
1597808370.922344,380829,0.8910881280899048
1597808374.349983,381187,0.8580408692359924
1597808376.197257,381382,0.8883223533630371
1597808378.75874,381648,0.8918384313583374
1597808388.407574,382653,0.8660386800765991
1597808393.8974578,383209,0.8853616714477539
1597808398.019443,383636,0.8876816630363464
1597808400.9838521,383912,0.8595304489135742
1597808403.0220401,384121,0.8366216421127319
1597808407.3244312,384566,0.8859046101570129
1597808409.8120902,384826,0.8958395719528198
1597808409.9107652,384837,0.8789050579071045
1597808415.57495,385426,0.8666821122169495
1597808416.271988,385499,0.8693995475769043
1597808419.2709062,385811,0.8683078289031982
1597808420.351211,385924,0.8770024180412292
1597808426.112451,386508,0.8751132488250732
1597808428.471861,386755,0.9020910263061523
1597808432.057266,387120,0.8487589359283447
1597808433.501174,387272,0.8665498495101929
1597808435.364352,387457,0.8341156244277954
1597808437.71925,387704,0.8901614546775818
1597808445.372108,388500,0.8489416241645813
1597808446.810154,388647,0.8907349109649658
1597808447.402836,388710,0.8729385137557983
1597808447.565304,388728,0.8815723657608032
1597808449.966136,388983,0.8685243129730225
1597808451.0701802,389097,0.8770347833633423
1597808454.9260921,389492,0.86651611328125
1597808458.3084521,389839,0.8877367377281189
1597808458.3532538,389844,0.8768995404243469
1597808461.518615,390175,0.8840083479881287
1597808465.754085,390616,0.8626164197921753
1597808481.3249862,392222,0.8838484287261963
1597808491.275677,393244,0.8709740042686462
1597808500.36524,394193,0.8955305814743042
1597808502.475601,394408,0.877204179763794
1597808511.52477,395359,0.8974130749702454
1597808516.949882,395914,0.8727189302444458
1597808519.449898,396174,0.8764665722846985
1597808523.645131,396607,0.8736531734466553
1597808527.814929,397041,0.8795993328094482
1597808528.962293,397159,0.8649153709411621
1597808535.653543,397860,0.8886265754699707
1597808540.9983842,398396,0.8493138551712036
1597808542.10448,398511,0.8770617246627808
1597808544.64157,398771,0.8894887566566467
1597808546.25885,398936,0.8665717244148254
1597808548.736235,399197,0.8990778923034668
1597808548.85469,399207,0.8879841566085815
1597808556.528369,400000,0.878779411315918


==> data/do_curve.csv <==
attacker-0,defender-0,attacker-1,defender-1,attacker-2,defender-2
88.814368419832,46.3791460789063,89.51700865819805,44.22029571007439,89.63984004208876,44.484760188441825
84.84435139109537,55.661933327641705,83.77443565905416,53.5411277403214,82.97735560414584,54.52154280734196
86.3224020042118,49.92862161701948,86.6613730060233,51.20946945198834,85.68579863123774,52.5215078633577
86.3224020042118,49.92862161701948,86.6613730060233,51.20946945198834,85.68579863123774,52.5215078633577
86.4293410423498,50.0301233476373,86.913771895679,49.90006132927041,86.17555265580657,49.955906497661005
86.4293410423498,50.0301233476373,86.913771895679,49.90006132927041,86.17555265580657,49.955906497661005
87.72575399766369,46.62779861436607,86.9540198808271,49.62086002429888,87.18765174735464,48.85471639525669
87.72575398889612,46.627798609520816,86.9540198808271,49.62086002429888,87.18765174735464,48.85471639525669
88.04072609810916,46.57381387592625,87.07033124650779,49.166561351039775,88.79864189964587,46.791150647104814
88.04072609810916,46.57381387592625,87.07033124650779,49.166561351039775,88.79864189964587,46.791150647104814
88.68501485964012,46.45952014469465,87.27492261447031,49.131023486209756,88.6008600044123,46.578873256463204
88.68501485964012,46.45952014469465,87.27492261447031,49.131023486209756,88.6008600044123,46.578873256463204

